Filamentary Star Formation in NGC 1275

We examine the star formation in the outer halo of NGC~1275, the central galaxy in the Perseus cluster (Abell 426), using far ultraviolet and optical images obtained with the Hubble Space Telescope. We have identified a population of very young, compact star clusters with typical ages of a few Myr. The star clusters are organised on multiple-kiloparsec scales. Many of these star clusters are associated with "streaks" of young stars, the combination of which has a cometary appearance. We perform photometry on the star clusters and diffuse stellar streaks, and fit their spectral energy distributions to obtain ages and masses. These young stellar populations appear to be normal in terms of their masses, luminosities and cluster formation efficiency; <10% of the young stellar mass is located in star clusters. Our data suggest star formation is associated with the evolution of some of the giant gas filaments in NGC~1275 that become gravitationally unstable on reaching and possibly stalling in the outer galaxy. The stellar streaks then could represent stars moving on ballistic orbits in the potential well of the galaxy cluster. We propose a model where star-forming filaments, switched on ~50~Myr ago and are currently feeding the growth of the NGC~1275 stellar halo at a rate of ~2-3 solar masses per year. This type of process may also build stellar halos and form isolated star clusters in the outskirts of youthful galaxies.

==> extinction_fortable.txt <==
NR
Extinction	Ext_min		Ext_max
0.00E+00	0.00E+00	3.57E-06
4.23E-04	0.00E+00	1.79E-02
0.00E+00	0.00E+00	4.26E-04
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	0.00E+00
0.00E+00	0.00E+00	5.18E-03
7.22E-02	0.00E+00	1.19E-01
1.24E-02	0.00E+00	4.06E-02
0.00E+00	0.00E+00	8.30E-03
7.25E-03	0.00E+00	2.24E-02
0.00E+00	0.00E+00	0.00E+00
1.05E-02	0.00E+00	2.61E-02
8.26E-02	0.00E+00	1.05E-01

SF
1.62E-02	0.00E+00	8.42E-02

BL
3.33E-03	0.00E+00	1.14E-02
4.43E-02	0.00E+00	5.50E-02
4.89E-04	0.00E+00	6.64E-02
0.00E+00	0.00E+00	2.54E-02
5.74E-02	0.00E+00	7.65E-02
3.22E-02	0.00E+00	5.50E-02
0.00E+00	0.00E+00	4.99E-02
0.00E+00	0.00E+00	4.11E-02
2.42E-02	0.00E+00	3.40E-02
1.58E-02	0.00E+00	2.72E-02
2.83E-02	0.00E+00	4.59E-02
4.40E-02	0.00E+00	6.25E-02
8.18E-02	0.00E+00	1.36E-01
7.04E-02	8.59E-03	7.61E-02
6.02E-02	6.01E-04	7.64E-02
3.49E-02	0.00E+00	5.43E-02
4.55E-03	0.00E+00	1.40E-02
5.20E-02	0.00E+00	1.41E-01
1.86E-02	0.00E+00	5.06E-02
7.08E-02	0.00E+00	8.56E-02


